Policy Iteration for Linear-Quadratic Stochastic Differential Games with State- and Control-Dependent Noise

This paper presents a novel sequential policy iteration (PI) method for stochastic differential games with state- and control-dependent noise. The updates preserve mean-square stability, so that the iteration is well posed. We further derive a closed-form expression for the Fr\'echet derivative of the sequential PI map at a Nash equilibrium. The resulting characterization reveals how control-dependent noise, policy-evaluation sensitivity, and update ordering govern local error propagation, and yields explicit sufficient conditions for local linear convergence. Since finding an initial stabilizing solution is a major challenge in policy iteration, we also propose a homotopy-based initialization that ensures a valid starting point. The effectiveness of the proposed PI algorithm and the analytical results are verified through a numerical example.

==> content/plots/01_gamma_plot.csv <==
s,rho_seqA,rho_seqB,rho_dec,rho_gamma_dec,rho_gamma_seqA,rho_gamma_seqB,eta_dec,eta_seqA,eta_seqB,theorem2_ok_A,theorem2_ok_B,theorem2_gap_A,theorem2_gap_B,weight_source,weight_source_order
0.0,0.01598113481651202,0.003971186707477702,0.074272694121707,0.1333180670505583,0.025248113256883396,0.00990334170448346,0.1423656282737694,0.13257044851049274,0.12660489572662761,True,True,-0.009795179763276651,-0.015760732547141776,dec,
0.06,0.01602474317767155,0.0039835991401301505,0.07430586937985321,0.13348683452751914,0.02531596070170525,0.00992681411800058,0.14254988607916388,0.13274287700683696,0.12676464598303996,True,True,-0.009807009072326928,-0.01578524009612392,dec,
0.12,0.016156125471552613,0.00402109054103621,0.07440586459802095,0.13399539032365698,0.025520545592981933,0.009998700919670221,0.1431051524287141,0.13326242863098728,0.1272460254785535,True,True,-0.009842723797726827,-0.015859126950160618,dec,
0.18,0.01637696508920677,0.004084433503479211,0.07457410421735808,0.1348504716419214,0.025865012038748005,0.010123161855829219,0.14403888196588943,0.1341358738823132,0.12805539811818079,True,True,-0.00990300808357622,-0.015983483847708646,dec,
0.24,0.01669010709663658,0.004174951345565229,0.07481301678992203,0.13606323144937063,0.026354655947637824,0.010306219108519327,0.14536341909053876,0.13537440461037795,0.12920329669521632,True,True,-0.009989014480160818,-0.01616012239532244,dec,
0.3,0.017099618014824434,0.0042945763621057955,0.07597126064217358,0.13764912758760067,0.026997011446312346,0.010554510169673334,0.14709588036369386,0.1369934986167511,0.13070431470340388,True,True,-0.010102381746942751,-0.016391565660289986,dec,
0.36,0.01761087065956487,0.004445940865236433,0.07781134919353788,0.13962777567305718,0.027801977213154666,0.01087440454436692,0.1492579977469992,0.13901273926351618,0.13257696232907054,True,True,-0.01024525848348301,-0.016681035417928647,dec,
0.42,0.0182306547648699,0.004632510137021547,0.08004188923446302,0.14202277976085598,0.028781987201100888,0.011272083716709375,0.15187593686109344,0.14145560551522693,0.13484349964923154,True,True,-0.010420331345866507,-0.0170324372118619,dec,
0.48,0.01896731365956163,0.004858767631258023,0.08268357246770146,0.14486156568181838,0.029952230032097953,0.01175423745001589,0.15498011600119554,0.14434925975248986,0.13752977042798586,True,True,-0.010630856248705689,-0.01745034557320968,dec,
0.54,0.019830906211699695,0.005130460991963773,0.08575712848447026,0.14817525732347603,0.03133092015479792,0.01232875776033743,0.1586050679142994,0.1477243775307351,0.14066507451022012,True,True,-0.01088069038356429,-0.017939993404079285,dec,
0.6,0.020833391269905546,0.005454908819894147,0.08928378583014597,0.15199865966324205,0.03293961958998155,0.013005227250830753,0.16278941122454263,0.15161508970589052,0.14428213923959535,True,True,-0.011174321518652108,-0.018507271984947282,dec,
0.66,0.021988828585037257,0.005841347064311722,0.09328608704416132,0.1563704670486895,0.034803604483321794,0.013795290952856473,0.16757605618638688,0.15605916889718396,0.14841730249091362,True,True,-0.011516887289202915,-0.019158753695473263,dec,
0.72,0.023313584975703197,0.006301254839401431,0.09778871537544047,0.16133398865528134,0.03695225993441477,0.014713037414486946,0.17301295303368497,0.16109878810344982,0.15311118536184135,True,True,-0.011914164930235144,-0.019901767671843623,dec,
0.78,0.024826526646109175,0.006848550316268866,0.10281906052900897,0.16693941455809352,0.039419473256236466,0.015775475023374452,0.1791554667778237,0.1667830032337239,0.15841083037070955,True,True,-0.012372463544099821,-0.02074463640711416,dec,
0.84,0.026549167010043576,0.007499529237449652,0.10840735372321186,0.17325272414403947,0.042243975433691947,0.01700316387061623,0.1860757894950754,0.1731776983917994,0.16437817118367898,True,True,-0.012898091103276,-0.02169761831139641,dec,
0.9,0.028505723053428033,0.008272507819186255,0.11458626569810282,0.18040959176108629,0.04546955275378291,0.018421056999318355,0.19392009498670254,0.18042611444278583,0.17114141925667534,True,True,-0.013493980543916706,-0.022778675730027204,dec,
0.96,0.030723011198510924,0.00918735308193102,0.12138987059909954,0.1889108875234583,0.0491450138602296,0.02005960489339065,0.20322228162246259,0.1890809153951606,0.17917692863134163,True,True,-0.014141366227301999,-0.024045352991120955,dec,
1.02,0.033230085508029715,0.01026527397847233,0.128851853564264,0.19910946258893036,0.05332375222523529,0.02195616837530131,0.2143601466376715,0.19952718412394574,0.18881980639607512,True,True,-0.014832962513725761,-0.025540340241596377,dec,
1.08,0.0360574882512478,0.01152914904277759,0.13700280785827812,0.21069712649125816,0.05806269423444873,0.024156748464075097,0.22700966805414804,0.21140634108583456,0.1997743552014102,True,True,-0.015603326968313486,-0.027235312852737836,dec,
1.14,0.03923594995924443,0.013004309359238445,0.14586645474798146,0.2236541665183916,0.06342037986841464,0.02671795193584664,0.2411520895549181,0.22468369244224248,0.21201966747301473,True,True,-0.016468397112675615,-0.029132422081903364,dec,
1.2,0.04279435346300191,0.01471943625781095,0.15545465323551053,0.2380530900476279,0.0694539079745499,0.029708946868889856,0.25686580779063994,0.23942797705628702,0.22562248753298425,True,True,-0.017437830734352927,-0.031243320257655693,dec,
1.26,0.046756781748378155,0.016707269562288695,0.16576117809473676,0.2539762614813157,0.07621452976543461,0.03321294232398299,0.27423872067908217,0.25571920020695643,0.24065867154070747,True,True,-0.01851952047212574,-0.0335800491383747,dec,
1.32,0.05113852997205317,0.01900500218829911,0.1767544660477329,0.27149929950986734,0.08374184267058168,0.03732757308649256,0.29335031374468395,0.2736305209860571,0.25719740330363894,True,True,-0.019719792758626842,-0.036152910441045016,dec,
1.38,0.05594110895289148,0.021654357516450517,0.1883698821382656,0.29068389963792596,0.09205687960398218,0.04216372865058128,0.31426380748981514,0.29322083343293975,0.27529445969213706,True,True,-0.021042974056875385,-0.03896934779767808,dec,
1.44,0.06114652559254927,0.02470135891273748,0.20050252718215233,0.3115734029137328,0.10115493544087549,0.04784303408210197,0.3370213727206839,0.314530488534993,0.29498817973257807,True,True,-0.022490884185690896,-0.042033192988105816,dec,
1.5,0.06671148862903875,0.028195743755550784,0.2130021119674323,0.33419054189273323,0.11099967688295206,0.05449519412073052,0.36164190908538885,0.3375794550070531,0.3162976164114944,True,True,-0.024062454078335738,-0.04534429267389445,dec,
1.56,0.07256258996413849,0.03218988837428331,0.22567179740639393,0.3585375102402403,0.12152076699253464,0.06225715023077927,0.38812160764347803,0.3623680171954101,0.33922301822885703,True,True,-0.02575359044806791,-0.048898589414620997,dec,
1.62,0.07859380800427604,0.03673702819374102,0.23827291237027812,0.3845979195900787,0.13261754518664823,0.07127589253767201,0.4164368106436966,0.3888794758775891,0.3637481993564926,True,True,-0.0275573347661075,-0.05268861128720398,dec,
1.68,0.08466767742534771,0.041888547384953706,0.25053690125089323,0.41233907933307257,0.14417084183341128,0.08171570619519945,0.44654735026895587,0.41708309542464495,0.38984322961323803,True,True,-0.029464254844310922,-0.05670412065571784,dec,
1.74,0.09062100757466947,0.04769024236459562,0.2621846880681055,0.44171198932412314,0.15606340560862764,0.0937686884489809,0.4783973135590902,0.44693441624319963,0.4174648192381514,True,True,-0.03146289731589058,-0.060932494320938835,dec,
1.8,0.0962751172358913,0.05417778840351538,0.27295211118686513,0.4726464977952323,0.16820675619441788,0.10766487646399836,0.511910218424927,0.47837012368570797,0.44655179936274414,True,True,-0.03354009473921904,-0.06535841906218287,dec,
1.86,0.10144943177061065,0.0613720704680436,0.28261868050984085,0.505041130177917,0.18056909598153414,0.12367612128761027,0.5469779017321995,0.5112968769550232,0.4770150938791575,True,True,-0.03568102477717627,-0.06996280785304199,dec,
1.92,0.10597639505210199,0.06927537402067863,0.2910361248817145,0.5387508501991873,0.19319625414809688,0.14210771674754744,0.583446681605581,0.5455775448575492,0.5087252876745283,True,True,-0.03786913674803183,-0.0747213939310527,dec,
1.98,0.10971540125184927,0.07786943274894753,0.2981531706596169,0.5735792299625465,0.20621687811789108,0.16327533231672342,0.6211080315673941,0.5810217840123671,0.541504136431956,True,True,-0.04008624755502699,-0.07960389513543809,dec,
2.04,0.11256404771409746,0.08711593305099033,0.30403327898643706,0.6092811495559736,0.2198256761235799,0.18747134274412225,0.6597006899279404,0.6173876010829413,0.5751261374550715,True,True,-0.04231308884499907,-0.08457455247286894,dec,
2.1,0.11446637242707795,0.09695943757166986,0.3088618277478527,0.6455775609867404,0.23424531683281546,0.2149302765545758,0.6989260754100011,0.6543957362154832,0.6093318797978066,True,True,-0.044530339194517876,-0.0895941956121945,dec,
2.16,0.11541971362588725,0.10733210399639881,0.312937976347692,0.6821781767600607,0.24967708731477678,0.24580363053802734,0.7384725747121225,0.6917526855481116,0.6438493373213845,True,True,-0.04671988916401082,-0.09462323739073797,dec,
2.22,0.11548448712583685,0.1181592562804073,0.31664542096997034,0.7188051751411789,0.26625731624116983,0.2801495336662878,0.7780411519852081,0.7291751751770366,0.6784164771146706,True,True,-0.04886597680817151,-0.0996246748705375,dec,
2.28,0.11480488052205583,0.12936487211643727,0.32039920470519784,0.7552121726793375,0.2840347219919659,0.3179365885625752,0.8173659543301798,0.7664100236810685,0.7127995816035294,True,True,-0.0509559306491113,-0.10456637272665037,dec,
2.34,0.11365187937116085,0.14087627455280705,0.3245763061400944,0.7911958278528978,0.3029732115290941,0.3590573595446352,0.8562269849763731,0.8032465424636934,0.7468046487929417,True,True,-0.05298044251267964,-0.10942233618343133,dec,
2.4,0.1124893442173409,0.1526276467420374,0.329451829869588,0.8266002186604215,0.3229730231988409,0.40334628962831715,0.8944549608899296,0.839521522092185,0.7802819188053349,True,True,-0.054933438797744594,-0.11417304208459467,dec,
2.46,0.11199136477614784,0.1645622781332788,0.3351662378119692,0.8613156286195145,0.34389831256281345,0.4505979989663939,0.9319301102366434,0.8751184273729856,0.8131250352918473,True,True,-0.056811682863657786,-0.11880507494479609,dec,
2.52,0.1128213323977112,0.17663364773264792,0.3417335711373911,0.8952737400919639,0.3656017988060566,0.5005835576262159,0.9685770705490732,0.9099628284168415,0.8452667262981896,True,True,-0.05861424213223165,-0.12331034425088361,dec,
2.58,0.11522222425401105,0.1888055771133505,0.3490783384245535,0.9284409853531959,0.3879422448849253,0.5530637045496721,1.0043577816541136,0.9440158583132158,0.8766726687982591,True,True,-0.06034192334089783,-0.1276851128558545,dec,
2.64,0.11895802561185827,0.2010517100787848,0.35950319215806703,0.960811344836872,0.41079458114609313,0.6077988387395876,1.0392637690613222,0.9772670256994086,0.9073347710014474,True,True,-0.06199674336191363,-0.1319289980598748,dec,
2.7,0.12363708577908651,0.21335456445706913,0.3758669487177741,0.9923994315796829,0.43405432526402893,0.6645560777550514,1.0733087256683667,1.0097272535955308,0.9372646809100988,True,True,-0.06358147207283582,-0.1360440447582678,dec,
2.76,0.1289372178665668,0.22570435157060373,0.3924914564188557,1.0232343213576933,0.45763825170284184,0.7231138572070966,1.1065218895662134,1.0433170811242063,0.9664879689894684,True,True,-0.06320480844200715,-0.14003392057674502,dec,
2.82,0.1346429286744363,0.23809773556110964,0.4093577152410611,1.0533543921474842,0.4814829927106778,0.78326461887213,1.1389425020597932,1.0931197322423234,0.9950392447850012,True,True,-0.0458227698174698,-0.14390325727479203,dec,
2.88,0.14061823846950158,0.2505366039202169,0.4264482460731413,1.0828031428681275,0.5055425932881313,0.8448160151027431,1.170615316611421,1.1433991029235597,1.0229581875310412,True,True,-0.027216213687861313,-0.14765712908037987,dec,
2.94,0.14677762300796302,0.2630269472573837,0.4437479931851084,1.1116260145572996,0.5297858144516204,0.9075910809309489,1.2015871823418753,1.1941442558452502,1.0502865181835304,True,True,-0.007442926496625146,-0.15130066415834498,dec,
3.0,0.15306652109829705,0.27557786393950234,0.46124493269360733,1.1398680605422042,0.5541935173595334,0.9714276682331648,1.2319045387118535,1.2453528355306895,1.0770657719427075,False,True,0.01344829681883608,-0.15483876676914599,dec,
3.06,0.15944953506752915,0.28820070539578463,0.4789303744727647,1.167572339436997,0.5787563283658251,1.0361773994230024,1.2616116861110285,1.297029033144194,1.1033357544684341,False,True,0.03541734703316557,-0.15827593164259435,dec,
3.12,0.16590338258099063,0.30090836448206915,0.49679899579106424,1.194778900577254,0.60347266807193,1.1017043302649858,1.290749692333636,1.349181849824068,1.1479327155747685,False,True,0.05843215749043207,-0.1428169767588674,dec,
3.18,0.17241261593294158,0.3137146927868995,0.514848657072857,1.2215242216772872,0.6283471379370456,1.16788345466373,1.3193557849136472,1.401823639527673,1.2170785458758153,False,True,0.08246785461402584,-0.10227723903783192,dec,
3.24,0.1789669501622681,0.3266340333957057,0.5330800709972767,1.2478409842282563,0.6533892406725246,1.23459914643756,1.3474631065370923,1.454968915563969,1.2867091717018566,False,True,0.10750580902687656,-0.06075393483523572,dec,
3.3,0.18555954561475832,0.3396808524510594,0.5514963904383574,1.2737580852068928,0.6786123885748713,1.3017436087700693,1.3751007249008365,1.508633388621472,1.356722410284823,False,True,0.13353266372063555,-0.01837831461601347,dec,
3.36,0.19218587384498753,0.3528694531613552,0.5701027656159264,1.2993008040191245,0.7040331560290835,1.369215368217049,1.4022938100755082,1.5628332046833031,1.4270233484104407,False,False,0.16053939460779487,0.02472953833493241,dec,
3.42,0.19884295117595865,0.366213756497888,0.5889059081819473,1.324491059277364,0.7296707292908682,1.4369178430399547,1.4290639093370479,1.6175843468687736,1.4975225699623962,False,False,0.18852043753172576,0.06845866062534833,dec,
3.48,0.20552881168731696,0.37972713529302765,0.6079136867022041,1.3493477081302183,0.755546515056422,1.5047580004061156,1.4554292687323682,1.672902171378657,1.5681345120188286,False,False,0.2174729026462887,0.11270524328646037,dec,
3.54,0.21224214237425115,0.3934222880291028,0.6271347612072473,1.3738868523673222,0.7816838741070558,1.5726451018040837,1.4814051630466332,1.7288010448016597,1.6387759434292921,False,False,0.24739588175502658,0.15737078038265895,dec,
3.6,0.21898202990473928,0.40731114576119176,0.6465782715086401,1.3981221319794983,0.8081079506537107,1.6404895534372508,1.507004213252591,1.7852940643482555,1.7093645793574155,False,False,0.2782898510956646,0.20236036610482455,dec,
3.66,0.22574779053804897,0.4214047993452423,0.6662535655931384,1.4220649888515733,0.8348455750793902,1.7082018398686913,1.5322366729110266,1.8423928272388979,1.7798178026643354,False,False,0.31015615432787125,0.24758112975330882,dec,
3.72,0.23253886218568962,0.43571344274889023,0.6861699719946184,1.4457248967725271,0.8619252198496898,1.775691549719019,1.5571106792128477,1.9001072314810301,1.850051497695193,False,False,0.3429965522681824,0.2929408184823452,dec,
3.78,0.239354747018536,0.4502463262037956,0.7063366083153045,1.4691095561952685,0.8893769929544412,1.8428664856256922,1.581632466869655,1.9584452829573022,1.9199789842150572,False,False,0.37681281608764716,0.3383465173454021,dec,
3.84,0.24619499884535662,0.4650117114990221,0.7267622119301864,1.492225053684507,0.9172326546299293,1.9096318424073764,1.6058065448509165,2.0174128751350486,1.9895100309836737,False,False,0.4116063302841322,0.3837034861327573,dec,
3.9,0.25305924987021783,0.48001683270222223,0.747455003747912,1.5150759978095234,0.945525646902301,1.9758894762381054,1.6296358482587217,2.0770135306292614,2.0585499726017114,False,False,0.44737768237053976,0.4289141243429897,dec,
3.96,0.2599472802708392,0.49526785051116884,0.7684225571823948,1.537665630796855,0.9742911239959986,2.0415372279016055,1.6531218651744743,2.13724805007002,2.126998887893091,False,False,0.4841261848955458,0.47387702271861665,dec,
4.02,0.2668591314951686,0.5107698037849262,0.7896716818626649,1.5599959301156177,1.003565974678907,2.10646832185642,1.6762647538182949,2.1981140461833424,2.1947508643308877,False,False,0.5218492923650475,0.5184861105125929,dec,
4.08,0.2737952696653809,0.5265265549937375,0.8112083137343447,1.582067708724145,1.033388827198893,2.170570835443314,1.6990634602042065,2.2596053166873147,2.2616933436551925,False,False,0.5605418564831082,0.562629883450986,dec,
4.14,0.2807568086855354,0.5425407234299333,0.8330373972646459,1.6038807213278643,1.0638000244181176,2.2337272235620595,1.721515845705931,2.3217109911691574,2.327706535059421,False,False,0.6001951454632264,0.6061906893534899,dec,
4.2,0.2877458011908252,0.5588136167637189,0.8551627826223439,1.6254338002530313,1.094841565513513,2.295813944914827,1.7436188511984185,2.384414421813564,2.3926629513811344,False,False,0.6407955706151456,0.6490441001827159,dec,
4.26,0.2947656147726375,0.5753451458998774,0.8775871029546468,1.6467250246636544,1.1265569962047417,2.356701143716488,1.765368705496842,2.4476916972271074,2.4564270233618726,False,False,0.6823229917302653,0.6910583178650305,dec,
4.32,0.30182140619780734,0.5921337339887516,0.9003116549638364,1.6677519540887011,1.158991242683726,2.416252436406495,1.7867612150549952,2.5115097044678665,2.5188548563865942,False,False,0.7247484894128713,0.732093641331599,dec,
4.38,0.3089207118506923,0.6091762108877782,0.9233362621999178,1.6885119472998176,1.1921903717161975,2.4743247820040173,1.8077921643523405,2.575823565320642,2.5797941200064107,False,False,0.7680314009683016,0.7720019556540703,dec,
4.44,0.31607416512264047,0.6264677065095602,0.9466591482936648,1.709002618622399,1.2262012759113414,2.530768497389872,1.8284578914589842,2.640573274396498,2.6390841597697547,False,False,0.8121153829375136,0.8106262683107706,dec,
4.5,0.3232963492948195,0.6440015294862136,0.970276788672929,1.7292224792589166,1.2610712612198358,2.585427379269202,1.8487561046360612,2.7056791797816317,2.6965563217285173,False,False,0.8569230751455705,0.8478002170924561,dec,
4.56,0.33060677031458807,0.6617690445734147,0.9941837672309852,1.7491718655223913,1.2968475366246328,2.638138996779238,1.868687069763507,2.771035867424909,2.7520346119234538,False,False,0.9023487976614022,0.8833475421599468,dec,
4.62,0.3380309042802777,0.6797595426992923,1.018372621839149,1.7688542890337704,1.3335765900558423,2.6887351450897183,1.888255346638235,2.8365036876449885,2.8053367604286117,False,False,0.9482483410067535,0.9170814137903767,dec,
4.68,0.3456012132830248,0.697960119151671,1.0428337083482575,1.7882784453421592,1.3713034604014467,2.737042538735189,1.9074723783671983,2.9018968159776057,2.8562759048187356,False,False,0.9944244376104074,0.9488035264515373,dec,
4.74,0.35335794469438375,0.7163555499956324,1.067555058011796,1.8074612330912683,1.4100708914573312,2.782883725163198,1.9263603944404972,2.9669659764018244,2.9046630748763587,False,False,1.0406055819613271,0.9783026804358614,dec,
4.8,0.36134941591684683,0.7349281816113031,1.0925222561855956,1.8264323899319477,1.4499183875791188,2.8260783111308068,1.94495841014001,3.031372939204603,2.95031091045964,False,False,1.0864145290645932,1.0053525003196302,dec,
4.86,0.36963138196299355,0.7536578355995869,1.1177183432446045,1.8452417392921876,1.4908811851680084,2.8664445651358497,1.9633316073974312,3.0946520628783474,2.9930392214264674,False,False,1.1313204554809162,1.0297076140290362,dec,
4.92,0.3782650339959579,0.772521732344821,1.1431237400729015,1.863970754801808,1.5329891648761729,2.9038014892726647,1.9815862940010018,3.1561511242315885,3.0326834024090314,False,False,1.1745648302305867,1.0510971084080296,dec,
4.98,0.387313270630155,0.7914944460857606,1.1687162260477701,1.8827515722509052,1.576265753639414,2.9379715876007624,1.9998944447941451,3.214937970013208,3.069107631755417,False,False,1.2150435252190628,1.069213186961272,dec,
5.04,0.3968352218150286,0.8105478870802343,1.19447095639299,1.9018001955500974,1.6207268572812712,2.968784495556862,2.018536406449239,3.2696444111207708,3.1022269098420843,False,False,1.251108004671532,1.0836905033928455,dec,
5.1,0.4068795567897622,0.8296513207698568,1.2203605457835807,1.921483148239483,1.6663798963735708,2.9960816871570817,2.037986167926011,3.318163917149627,3.1320503609663777,False,False,1.2801777492236162,1.0940641930403667,dec,
5.16,0.41747770908645726,0.848771422107293,1.2463552216729163,1.942465443793485,1.7132230174105656,3.01972177699254,2.0590995700230903,3.3570075444550325,3.1587761641624077,False,False,1.2979079744319422,1.0996765941393174,dec,
5.22,0.4286384443001106,0.8678723512541288,1.2724230388757043,1.9656783236275848,1.761244528450164,3.0395837904008483,2.0830677616926927,3.381814936365789,3.1827404740585523,False,False,1.298747174673096,1.0996727123658596,dec,
5.28,0.44034491872249587,0.8869158978494001,1.2985302565964156,1.990964091578168,1.8104228226420502,3.055562015584991,2.1096779166219597,3.394440706085223,3.203440598733738,False,False,1.2847627894632634,1.0937626821117785,dec,
5.34,0.4525545487402604,0.905861557813094,1.3246416861278472,2.0172822928796554,1.860726514815238,3.0675465226472483,2.1375887969938225,3.400910708837649,3.219757720456462,False,False,1.2633219118438266,1.0821689234626395,dec,
5.4,0.4652011104739055,0.92466665097329,1.350721238663457,2.044260111513224,1.9121152985279144,3.0753976781202383,2.166317039008391,3.4034314418587823,3.2310643253871665,False,False,1.2371144028503913,1.0647472863787755,dec,
5.46,0.47819786362987743,0.9432863493976877,1.3767325366995933,2.0722796952201232,1.9645413480615188,3.0789358557338034,2.1963368518178377,3.400734828351887,3.237219957146203,False,False,1.2043979765340493,1.0408831053283651,dec,
5.52,0.49144039174065784,0.96167358448111,1.4026396570560467,2.1027038816496013,2.0179514965816057,3.077950691356399,2.2293457387965607,3.388132897750616,3.2386188529213653,False,False,1.1587871589540555,1.0092731141248046,dec,
5.58,0.5048080407720348,0.9797787291005658,1.4284080255249798,2.1361785048558,2.0722903755755553,3.0722101098848884,2.266111535847655,3.3649483051232574,3.235052123927913,False,False,1.0988367692756023,0.9689405880802577,dec,
5.64,0.5181630315632109,0.9975488777615934,1.4540054939794114,2.171821052889727,2.127504632370642,3.0614532795682847,2.305482184349638,3.336219700980255,3.2253127147192875,False,False,1.0307375166306172,0.9198305303696497,dec,
5.7,0.5313461538846117,1.0149264738271753,1.4794037507075266,2.2090248446945298,2.18354900639037,3.045365612253738,2.3466686803150525,3.305044325385228,3.20833491335854,False,False,0.9583756450701757,0.8616662330434877,dec,
5.76,0.5441671840994456,1.0318467651216856,1.504580287623932,2.247551743524316,2.2403949391194202,3.023535176112423,2.3893508599106257,3.272704796153182,3.183169857814606,False,False,0.8833539362425564,0.7938189979039803,dec,
5.82,0.5563859185109963,1.0482330990383266,1.5295214439639007,2.2873531414510246,2.298044209419416,2.995381874685727,2.433444822812932,3.239628528015941,3.1487777943594817,False,False,0.8061837052030087,0.7153329715465495,dec,
5.88,0.5676740614159316,1.0639878661933824,1.5542277907899107,2.3285228423889914,2.3565521670610847,2.9600340556557043,2.479037030366565,3.2057189777717103,3.1038411370876213,False,False,0.7266819474051451,0.6248041067210561,dec,
5.94,0.577531399445398,1.0789735994097631,1.5787250855637658,2.371324124473522,2.4160733268379824,2.91608641926193,2.526408241289362,3.1703971539867597,3.0464684217560696,False,False,0.6439889126973979,0.5200601804667078,dec,
6.0,0.5850696374507778,1.092967802726752,1.6030908799250247,2.4163122581075323,2.4769674941600073,2.86104007547245,2.5761659361120794,3.1323752993236074,2.973538399252894,False,False,0.5562093632115279,0.3973724631408144,dec,


==> content/plots/order_dependence_residuals_plot_data.csv <==
k,err_seqA,delta_seqA,err2_seqA,mss_seqA,dist_primary_seqA,dist2_primary_seqA,ref_seqA,err_seqB,delta_seqB,err2_seqB,mss_seqB,dist_primary_seqB,dist2_primary_seqB,ref_seqB,err_dec,delta_dec,err2_dec,mss_dec,dist_primary_dec,dist2_primary_dec,ref_dec
0,3.7887529499864067e-06,nan,6.161802146950811e-06,True,3.7887529499864067e-06,6.161802146950811e-06,6.161802146950811e-06,3.7887529499864067e-06,nan,6.161802146950811e-06,True,3.7887529499864067e-06,6.161802146950811e-06,6.161802146950811e-06,3.7887529499864067e-06,nan,6.161802146950811e-06,True,3.7887529499864067e-06,6.161802146950811e-06,6.161802146950811e-06
1,7.746968493751161e-06,5.445738927142901e-06,8.749087369840516e-06,True,7.746968493751161e-06,8.749087369840516e-06,3.6047455559561763e-06,7.411894506297022e-06,4.920696630249555e-06,7.511788713583514e-06,True,7.411894506297022e-06,7.511788713583514e-06,6.753770187773176e-06,7.746968493751161e-06,4.911788305437574e-06,7.869093010597137e-06,True,7.746968493751161e-06,7.869093010597137e-06,9.91890567114485e-06
2,2.3747560140043254e-06,5.698579455114692e-06,3.4954204376017385e-06,True,2.3747560140043254e-06,3.4954204376017385e-06,2.108829562081285e-06,1.014655019427843e-05,3.7406782087755677e-06,1.1208033587628257e-05,True,1.014655019427843e-05,1.1208033587628257e-05,7.4026089545613975e-06,4.8701938727029605e-06,6.477283418294825e-06,5.187926719913265e-06,True,4.8701938727029605e-06,5.187926719913265e-06,1.596686932925223e-05
3,1.5353731289667628e-06,9.346073522927099e-07,2.194345633491168e-06,True,1.5353731289667628e-06,2.194345633491168e-06,1.2336965405394095e-06,1.2139375045327123e-05,3.0437804669358728e-06,1.472425877349015e-05,True,1.2139375045327123e-05,1.472425877349015e-05,8.113782052187439e-06,8.378149040427098e-06,7.023748445591858e-06,8.73522209842642e-06,True,8.378149040427098e-06,8.73522209842642e-06,2.570252451528658e-05
4,9.511916603246854e-07,5.842021871994288e-07,1.357355947446526e-06,True,9.511916603246854e-07,1.357355947446526e-06,7.21730756010827e-07,1.2086247403745501e-05,2.3666257616205496e-06,1.6486086346735952e-05,True,1.2086247403745501e-05,1.6486086346735952e-05,8.893277977331658e-06,6.704315473942277e-06,1.1339765409434328e-05,7.3415915719046805e-06,True,6.704315473942277e-06,7.3415915719046805e-06,4.137440802177881e-05
5,5.515270948709005e-07,3.996861803178015e-07,7.804544146343257e-07,True,5.515270948709005e-07,7.804544146343257e-07,4.222231862174215e-07,1.0710164038170482e-05,2.7763085243479044e-06,1.5565200869031807e-05,True,1.0710164038170482e-05,1.5565200869031807e-05,9.747660545154754e-06,1.354086171748276e-05,1.65036842695867e-05,1.4240734722551885e-05,True,1.354086171748276e-05,1.4240734722551885e-05,6.660208175794237e-05
6,2.9429658433101315e-07,2.572774706786842e-07,4.138124598669191e-07,True,2.9429658433101315e-07,4.138124598669191e-07,2.4700682005703114e-07,9.358531564403364e-06,5.295990433484575e-06,1.1956967977025664e-05,True,9.358531564403364e-06,1.1956967977025664e-05,1.0684124160490435e-05,1.4575684034883198e-05,2.8096444680790447e-05,1.8512255858980305e-05,True,1.4575684034883198e-05,1.8512255858980305e-05,0.00010721210300233632
7,1.4090040362154913e-07,1.5344899435572823e-07,2.0006042374632232e-07,True,1.4090040362154913e-07,2.0006042374632232e-07,1.4450264965616686e-07,5.705786423244164e-06,7.229551585582083e-06,8.096640875500352e-06,True,5.705786423244164e-06,8.096640875500352e-06,1.1710554398974836e-05,2.867669303691062e-05,4.3235653736429304e-05,3.160437251664071e-05,True,2.867669303691062e-05,3.160437251664071e-05,0.00017258372000981563
8,5.690630509604384e-08,8.406016945015164e-08,8.707449862570326e-08,True,5.690630509604384e-08,8.707449862570326e-08,8.453619115792716e-08,1.1269981989870073e-05,8.005167965045457e-06,1.1380358926644485e-05,True,1.1269981989870073e-05,1.1380358926644485e-05,1.2835594408241495e-05,4.2938961337745657e-05,7.160595457408834e-05,4.956927515175292e-05,True,4.2938961337745657e-05,4.956927515175292e-05,0.00027781509343005205
9,2.616893879303136e-08,4.153873813110145e-08,3.6436712973613946e-08,True,2.616893879303136e-08,3.6436712973613946e-08,4.945492440791809e-08,1.8356052624155794e-05,7.221304132226409e-06,1.9662778487208378e-05,True,1.8356052624155794e-05,1.9662778487208378e-05,1.40687176883191e-05,7.033196089206507e-05,0.00011326572732602656,7.95818103908987e-05,True,7.033196089206507e-05,7.95818103908987e-05,0.00044721035178265305
10,2.0808560919137315e-08,1.7665684491460235e-08,2.1381429057227332e-08,True,2.0808560919137315e-08,2.1381429057227332e-08,2.8931863556802137e-08,2.2975700689784192e-05,6.6849802637568235e-06,2.7300438694043545e-05,True,2.2975700689784192e-05,2.7300438694043545e-05,1.5420307864085853e-05,0.00011381500685798465,0.00018414470034079636,0.00012923637426712667,True,0.00011381500685798465,0.00012923637426712667,0.0007198928476933862
11,1.5352995635802717e-08,6.784582066986247e-09,1.749167634896952e-08,True,1.5352995635802717e-08,1.749167634896952e-08,1.6925568866816378e-08,2.359565629521479e-05,5.1184973935196365e-06,3.150197676792934e-05,True,2.359565629521479e-05,3.150197676792934e-05,1.690174612151153e-05,0.00018105119656205821,0.000294865403395569,0.0002060225135380101,True,0.00018105119656205821,0.0002060225135380101,0.0011588410467116457
12,1.0320359895256355e-08,5.39843997294349e-09,1.3717284815460672e-08,True,1.0320359895256355e-08,1.3717284815460672e-08,9.901708574800432e-09,2.062776650548637e-05,4.591349135487322e-06,3.0586224757308374e-05,True,2.062776650548637e-05,3.0586224757308374e-05,1.8525507043951943e-05,0.0002948412154934621,0.00047589220729448404,0.00033428012024803403,True,0.0002948412154934621,0.00033428012024803403,0.0018654339681892632
13,6.378986494561035e-09,4.075257851259703e-09,9.679259832625724e-09,True,6.378986494561035e-09,9.679259832625724e-09,5.792646230786215e-09,1.868968111388375e-05,9.523796656299868e-06,2.4300561529858325e-05,True,1.868968111388375e-05,2.4300561529858325e-05,2.03052636554939e-05,0.0004702988688187716,0.0007651400644119902,0.0005350002897852502,True,0.0004702988688187716,0.0005350002897852502,0.0030028655781125704
14,4.193749119310888e-09,2.7995485578543987e-09,6.222428415410226e-09,True,4.193749119310888e-09,6.222428415410226e-09,3.3887838751826758e-09,1.2295588209274267e-05,1.3493357277898333e-05,1.619884174094181e-05,True,1.2295588209274267e-05,1.619884174094181e-05,2.2256002555877525e-05,0.000762087258047352,0.001232386122583408,0.0008647422070621353,True,0.000762087258047352,0.0008647422070621353,0.004833835897695239
15,2.555927811904274e-09,1.7644420399687555e-09,3.6814743986967884e-09,True,2.555927811904274e-09,3.6814743986967884e-09,1.982488778904672e-09,1.9503797895507385e-05,1.537601230372755e-05,1.9997701095922642e-05,True,1.9503797895507385e-05,1.9997701095922642e-05,2.4394150116499862e-05,0.0012209267161377366,0.001983013927246705,0.001387716560135583,True,0.0012209267161377366,0.001387716560135583,0.007781223926957682
16,1.4174790798240324e-09,1.1388413109880027e-09,2.0071138544140455e-09,True,1.4174790798240324e-09,2.0071138544140455e-09,1.1597853103780697e-09,3.356274657715928e-05,1.4340079184483602e-05,3.5431646652126316e-05,True,3.356274657715928e-05,3.5431646652126316e-05,2.6737710800144504e-05,0.001972904299663481,0.0031938308819487917,0.00224015093861664,True,0.001972904299663481,0.00224015093861664,0.012525755338597155
17,7.074061154512168e-10,7.103392649429753e-10,1.0005810286774196e-09,True,7.074061154512168e-10,1.0005810286774196e-09,6.784915912169381e-10,4.337077432218199e-05,1.3078280333827262e-05,5.0733257924164696e-05,True,4.337077432218199e-05,5.0733257924164696e-05,2.93064187691709e-05,0.0031637648560162864,0.005136668800950964,0.0035942371400427336,True,0.0031637648560162864,0.0035942371400427336,0.020163222171108768
18,3.045954622207236e-10,4.030664225854851e-10,4.4976635171856886e-10,True,3.045954622207236e-10,4.4976635171856886e-10,3.969276341343091e-10,4.5853011001925766e-05,1.0489529228106499e-05,6.005934425313805e-05,True,4.5853011001925766e-05,6.005934425313805e-05,3.2121904058793654e-05,0.005117478757318041,0.008281242531005841,0.0058126064991977115,True,0.005117478757318041,0.0058126064991977115,0.032457565817904994
19,1.1254129825831974e-10,2.067779821250156e-10,1.8631914022278009e-10,True,1.1254129825831974e-10,1.8631914022278009e-10,2.3220854728188533e-10,3.9592660207104714e-05,7.440512159603339e-06,5.987293834117717e-05,True,3.9592660207104714e-05,5.987293834117717e-05,3.520787471472874e-05,0.008179717185155944,0.013297192092220599,0.00929041290311788,True,0.008179717185155944,0.00929041290311788,0.05224827509628656
20,8.941193247514806e-11,9.287600688985986e-11,9.461135607037866e-11,True,8.941193247514806e-11,9.461135607037866e-11,1.3584544081533586e-10,3.7102522593289835e-05,1.6998810235773374e-05,4.915002576673333e-05,True,3.7102522593289835e-05,4.915002576673333e-05,3.859031642891311e-05,0.013313773566433668,0.02149347587769779,0.015125463234206483,True,0.013313773566433668,0.015125463234206483,0.08410619163040614
21,6.78645329967086e-11,3.470368288941908e-11,7.388688838873025e-11,True,6.78645329967086e-11,7.388688838873025e-11,7.947159571138025e-11,2.604006957561598e-05,2.5067695220266483e-05,3.293105840499492e-05,True,2.604006957561598e-05,3.293105840499492e-05,4.229771135434792e-05,0.021056335406204017,0.03437004814607567,0.023909616202682824,True,0.021056335406204017,0.023909616202682824,0.1353891866771571
22,4.684102892272829e-11,2.3110994896005096e-11,5.959078776866536e-11,True,4.684102892272829e-11,5.959078776866536e-11,4.649206102911093e-11,3.328736755267203e-05,2.9409900566226483e-05,3.52973245941695e-05,True,3.328736755267203e-05,3.52973245941695e-05,4.636127794161555e-05,0.034872819990766496,0.05592890759646742,0.039631454559895016,True,0.034872819990766496,0.039631454559895016,0.21794152741633993
23,2.963994980387531e-11,1.7902684544803646e-11,4.333088326648231e-11,True,2.963994980387531e-11,4.333088326648231e-11,2.719854457918037e-11,6.1003022932310434e-05,2.831563240417634e-05,6.350619476305956e-05,True,6.1003022932310434e-05,6.350619476305956e-05,5.081523381663503e-05,0.05362868136962902,0.0885004483707561,0.06086315788460796,True,0.05362868136962902,0.06086315788460796,0.3508294165754169
24,1.9025734684709383e-11,1.2650076368076645e-11,2.856462680401164e-11,True,1.9025734684709383e-11,2.856462680401164e-11,1.59115515821607e-11,8.151874873768078e-05,2.5460448765440377e-05,9.388461069905305e-05,True,8.151874873768078e-05,9.388461069905305e-05,5.569708391324184e-05,0.09293742691954585,0.14656187130936657,0.10570342660248683,True,0.09293742691954585,0.10570342660248683,nan
25,1.1912562229298214e-11,8.171221786436337e-12,1.7279072574779753e-11,True,1.1912562229298214e-11,1.7279072574779753e-11,9.308493438489356e-12,8.869215471391125e-05,2.1296924910066708e-05,0.00011406810242625428,True,8.869215471391125e-05,0.00011406810242625428,6.104793628683783e-05,0.13291441744856347,0.22583313344563966,0.15062993443861655,True,0.13291441744856347,0.15062993443861655,nan
26,6.767976276505335e-12,5.146519793305565e-12,9.614931686825687e-12,True,6.767976276505335e-12,9.614931686825687e-12,5.445606586320922e-12,7.830811282195265e-05,1.171688678786982e-05,0.00011668426528431742,True,7.830811282195265e-05,0.00011668426528431742,6.691284826844878e-05,0.2591930706692415,0.39203615486989246,0.295363629362369,True,0.2591930706692415,0.295363629362369,nan
27,3.4555712775817546e-12,3.3137096052372094e-12,4.8797582164770205e-12,True,3.4555712775817546e-12,4.8797582164770205e-12,3.185760541052103e-12,7.319584013843062e-05,3.009935551164186e-05,9.884715418173469e-05,True,7.319584013843062e-05,9.884715418173469e-05,7.33412058740105e-05,0.30728633933648136,0.5661331628949849,0.34681758972909005,True,0.30728633933648136,0.34681758972909005,nan
28,1.5213571155987263e-12,1.9354363423841323e-12,2.2178230184425048e-12,True,1.5213571155987263e-12,2.2178230184425048e-12,1.8637171202228454e-12,5.4322468788315295e-05,4.635742663022336e-05,6.749019607889094e-05,True,5.4322468788315295e-05,6.749019607889094e-05,8.038713966373337e-05,0.8172314825474023,1.1233688395207941,0.9351784038589982,True,0.8172314825474023,0.9351784038589982,nan
29,5.583250383637532e-13,1.0151797381401808e-12,9.214434059067753e-13,True,5.583250383637532e-13,9.214434059067753e-13,1.090302130198595e-12,5.5919523079264484e-05,5.601504928251097e-05,6.299284234233644e-05,True,5.5919523079264484e-05,6.299284234233644e-05,8.810998055332642e-05,0.5945184674815309,1.4044492974988714,0.6616307085473416,True,0.5945184674815309,0.6616307085473416,nan
30,4.37753719847975e-13,4.719308656132279e-13,4.673392632385094e-13,True,4.37753719847975e-13,4.673392632385094e-13,6.378429012732648e-13,0.0001102001959259898,5.5597910877443936e-05,0.00011326722966479286,True,0.0001102001959259898,0.00011326722966479286,9.657475941527998e-05,3.615515267249902,4.192925159465779,4.167339303537923,True,3.615515267249902,4.167339303537923,nan
31,3.667063499157562e-13,1.8446114163420602e-13,3.9887043189407915e-13,True,3.667063499157562e-13,3.9887043189407915e-13,nan,0.0001525736066936473,4.9331725296635094e-05,0.0001730404776984267,True,0.0001525736066936473,0.0001730404776984267,0.00010585275467714421,0.7467312500891988,4.069365093590041,0.7890190956085689,True,0.7467312500891988,0.7890190956085689,nan
32,2.770908105597873e-13,1.0290252297484362e-13,3.514613435179847e-13,True,2.770908105597873e-13,3.514613435179847e-13,nan,0.00017082691746297284,4.289763657225012e-05,0.00021589807124233772,True,0.00017082691746297284,0.00021589807124233772,0.00011602209252790394,4.4559039106390115,4.878676261333948,5.660436910736372,True,4.4559039106390115,5.660436910736372,nan
33,2.032786297190053e-13,7.797690753678074e-14,2.8878966191360415e-13,True,2.032786297190053e-13,2.8878966191360415e-13,nan,0.00015614485498850059,2.5839789611991133e-05,0.0002265792913627733,True,0.00015614485498850059,0.0002265792913627733,0.00012716840478654108,1.3772090248932347,5.09941389897072,1.5477199862415492,False,1.3772090248932347,1.5477199862415492,nan
34,1.5140492229959723e-13,5.34084207173453e-14,2.3141162191499017e-13,True,1.5140492229959723e-13,2.3141162191499017e-13,nan,0.0001437172127764825,5.2734283960906553e-05,0.0001979275013545105,True,0.0001437172127764825,0.0001979275013545105,0.00013938554997242576,nan,nan,nan,nan,nan,nan,nan
35,1.0786592326830764e-13,5.2876520557856235e-14,1.618026177135002e-13,True,1.0786592326830764e-13,1.618026177135002e-13,nan,0.0001121215086474551,8.525824577342059e-05,0.00013890781074640387,True,0.0001121215086474551,0.00013890781074640387,0.00015277640364937413,nan,nan,nan,nan,nan,nan,nan
36,8.73945817205395e-14,2.2389168875804384e-14,1.2853296304481178e-13,True,8.73945817205395e-14,1.2853296304481178e-13,nan,9.191660336036943e-05,0.0001062461837984034,0.00011442036719300105,True,9.191660336036943e-05,0.00011442036719300105,0.00016745372469853517,nan,nan,nan,nan,nan,nan,nan
37,7.679870973786823e-14,1.0737067836568065e-14,1.171699183711683e-13,True,7.679870973786823e-14,1.171699183711683e-13,nan,0.00019757781154144946,0.00010866119373191182,0.00020085985295546953,True,0.00019757781154144946,0.00020085985295546953,0.00018354110481463525,nan,nan,nan,nan,nan,nan,nan
38,8.412511218177948e-14,9.502951368934797e-15,1.1842139390512422e-13,True,8.412511218177948e-14,1.1842139390512422e-13,nan,0.00028422529542355583,9.516081386393553e-05,0.00031740912344692987,True,0.00028422529542355583,0.00031740912344692987,0.0002011740092208986,nan,nan,nan,nan,nan,nan,nan
39,7.542276237376442e-14,8.73785019162792e-15,1.0910552612207158e-13,True,7.542276237376442e-14,1.0910552612207158e-13,nan,0.00032753068195999827,8.577109472648073e-05,0.0004069432722894045,True,0.00032753068195999827,0.0004069432722894045,0.00022050091736607608,nan,nan,nan,nan,nan,nan,nan
40,7.434329762880851e-14,1.2573000033218179e-15,1.084186218463259e-13,True,7.434329762880851e-14,1.084186218463259e-13,nan,0.00030924322085990237,5.582059291646358e-05,0.00043791601682746076,True,0.00030924322085990237,0.00043791601682746076,0.00024168457320892443,nan,nan,nan,nan,nan,nan,nan
41,7.661367469822227e-14,5.6052520675484e-15,1.1440587005144995e-13,True,7.661367469822227e-14,1.1440587005144995e-13,nan,0.00028039601733065913,9.154199972899907e-05,0.0003937909703925433,True,0.00028039601733065913,0.0003937909703925433,0.0002649033556182679,nan,nan,nan,nan,nan,nan,nan
42,8.227415573193482e-14,5.82682021377129e-15,1.1603105434546045e-13,True,8.227415573193482e-14,1.1603105434546045e-13,nan,0.00022859478403940964,0.0001561216470340992,0.00028508431051523295,True,0.00022859478403940964,0.00028508431051523295,0.0002903527804282184,nan,nan,nan,nan,nan,nan,nan
43,7.2583372240206e-14,9.925480769982676e-15,1.0422775588207745e-13,True,7.2583372240206e-14,1.0422775588207745e-13,nan,0.00014776150020799335,0.0002006981868514663,0.00021306415031962267,True,0.00014776150020799335,0.00021306415031962267,0.00031824714679674475,nan,nan,nan,nan,nan,nan,nan
44,7.38843413296351e-14,2.77833173273172e-15,1.0449279385293779e-13,True,7.38843413296351e-14,1.0449279385293779e-13,nan,0.00035188017203057826,0.00021120411325178996,0.0003550150393133257,True,0.00035188017203057826,0.0003550150393133257,0.000348821341730901,nan,nan,nan,nan,nan,nan,nan
45,6.852118064113996e-14,6.559013090834956e-15,9.615292558182578e-14,True,6.852118064113996e-14,9.615292558182578e-14,nan,0.0005272680953915592,0.00018273082367667066,0.0005800530017456599,True,0.0005272680953915592,0.0005800530017456599,0.0003823328179738785,nan,nan,nan,nan,nan,nan,nan
46,6.133547651354861e-14,7.189069150009642e-15,8.666165470425635e-14,True,6.133547651354861e-14,8.666165470425635e-14,nan,0.000625618599487745,0.0001704251361155799,0.0007647697655463213,True,0.000625618599487745,0.0007647697655463213,0.0004190637619088586,nan,nan,nan,nan,nan,nan,nan
47,7.206211264980704e-14,1.0803445566937314e-14,9.519192964652968e-14,True,7.206211264980704e-14,9.519192964652968e-14,nan,0.0006097106456824066,0.00011861434531706073,0.0008442321543273537,True,0.0006097106456824066,0.0008442321543273537,0.00045932346973469275,nan,nan,nan,nan,nan,nan,nan
48,6.149064710891998e-14,1.0595652366049778e-14,9.27958515016942e-14,True,6.149064710891998e-14,9.27958515016942e-14,nan,0.000545645958751932,0.0001561701898780606,0.0007816230002611668,True,0.000545645958751932,0.0007816230002611668,0.0005034509519222098,nan,nan,nan,nan,nan,nan,nan
49,6.718713939583544e-14,5.808811636269881e-15,9.388002503425494e-14,True,6.718713939583544e-14,9.388002503425494e-14,nan,0.0004637717346837261,0.00028360474543848917,0.0005857246777119019,True,0.0004637717346837261,0.0005857246777119019,0.0005518177878822097,nan,nan,nan,nan,nan,nan,nan
50,6.542852870986644e-14,2.561946379312358e-15,9.361533922186772e-14,True,6.542852870986644e-14,9.361533922186772e-14,nan,0.0002645952760890289,0.0003773493676660183,0.0004084814782760323,True,0.0002645952760890289,0.0004084814782760323,0.0006048312548831277,nan,nan,nan,nan,nan,nan,nan
51,7.650042887650838e-14,1.1184911542411625e-14,1.0655767092064596e-13,True,7.650042887650838e-14,1.0655767092064596e-13,nan,0.0006195456467713585,0.0004091160968697028,0.0006234644201636583,True,0.0006195456467713585,0.0006234644201636583,0.0006629377575657034,nan,nan,nan,nan,nan,nan,nan
52,7.467033971824675e-14,2.7274001938111796e-15,1.04897203275337e-13,True,7.467033971824675e-14,1.04897203275337e-13,nan,0.0009723928527930342,0.00035948936168776877,0.0010532242332958615,True,0.0009723928527930342,0.0010532242332958615,0.0007266265869331865,nan,nan,nan,nan,nan,nan,nan
53,7.229514978944355e-14,2.6564275477104268e-15,1.0097640149892259e-13,True,7.229514978944355e-14,1.0097640149892259e-13,nan,0.0011890802816294913,0.0003365431221037379,0.0014296713139255643,True,0.0011890802816294913,0.0014296713139255643,0.0007964340404699957,nan,nan,nan,nan,nan,nan,nan
54,6.945536519438777e-14,2.914203267236168e-15,9.819787718049606e-14,True,6.945536519438777e-14,9.819787718049606e-14,nan,0.0011935691096975713,0.0002475888202915724,0.0016176545951489816,True,0.0011935691096975713,0.0016176545951489816,0.0008729479380826556,nan,nan,nan,nan,nan,nan,nan
55,6.57501408373213e-14,4.413398360170397e-15,9.746231163825132e-14,True,6.57501408373213e-14,9.746231163825132e-14,nan,0.0010526561051637433,0.00026445366106430594,0.0015375506766210148,True,0.0010526561051637433,0.0015375506766210148,0.0009568125718898984,nan,nan,nan,nan,nan,nan,nan
56,6.8332784131076e-14,4.127656315638118e-15,9.905627027346877e-14,True,6.8332784131076e-14,9.905627027346877e-14,nan,0.0009274053480358519,0.0005144192584908951,0.0011893530089054426,True,0.0009274053480358519,0.0011893530089054426,0.0010487341315420786,nan,nan,nan,nan,nan,nan,nan
57,7.586431031140016e-14,7.681628213348644e-15,1.0304877863865459e-13,True,7.586431031140016e-14,1.0304877863865459e-13,nan,0.0005749494679763194,0.0007073680898055842,0.0008011427098996675,True,0.0005749494679763194,0.0008011427098996675,0.0011494866507542902,nan,nan,nan,nan,nan,nan,nan
58,7.794115535048616e-14,3.0631896266889213e-15,1.0315522389733167e-13,True,7.794115535048616e-14,1.0315522389733167e-13,nan,0.0010859622244953808,0.0007875286931969573,0.001098775440929704,True,0.0010859622244953808,0.001098775440929704,0.001259918525126499,nan,nan,nan,nan,nan,nan,nan
59,7.002790583037418e-14,8.254939349522014e-15,1.0020988273201721e-13,True,7.002790583037418e-14,1.0020988273201721e-13,nan,0.0017880164557079424,0.000715530166261942,0.0019096080514695636,True,0.0017880164557079424,0.0019096080514695636,0.001380959656134578,nan,nan,nan,nan,nan,nan,nan
60,7.612092991756073e-14,6.174477179092511e-15,1.0126046532974631e-13,True,7.612092991756073e-14,1.0126046532974631e-13,nan,0.0022538381668163357,0.0006610235902565444,0.0026695647405484907,True,0.0022538381668163357,0.0026695647405484907,0.0015136292814488615,nan,nan,nan,nan,nan,nan,nan
61,6.787406823095548e-14,8.6119249324654e-15,9.73471727343291e-14,True,6.787406823095548e-14,9.73471727343291e-14,nan,0.0023322839699690015,0.0005128559232842191,0.003100734780244838,True,0.0023322839699690015,0.003100734780244838,0.001659044557516115,nan,nan,nan,nan,nan,nan,nan
62,6.700159160702366e-14,3.284083995358298e-15,9.874099761312516e-14,True,6.700159160702366e-14,9.874099761312516e-14,nan,0.0020365558788223285,0.0004312851793488173,0.003034158412421801,True,0.0020365558788223285,0.003034158412421801,0.0018184299666753193,nan,nan,nan,nan,nan,nan,nan
63,7.680514940432557e-14,9.867253520436908e-15,1.1231442429829475e-13,True,7.680514940432557e-14,1.1231442429829475e-13,nan,0.001863904672085856,0.0009171726792095941,0.0024357541990937437,True,0.001863904672085856,0.0024357541990937437,0.0019931276280207347,nan,nan,nan,nan,nan,nan,nan
64,7.35550404132035e-14,8.526339355008917e-15,1.0404803824464341e-13,True,7.35550404132035e-14,1.0404803824464341e-13,nan,0.0012520791142655778,0.0013153975462539577,0.0016236762688897018,True,0.0012520791142655778,0.0016236762688897018,0.0021846085988357785,nan,nan,nan,nan,nan,nan,nan
65,5.991949879394757e-14,1.3982751033551344e-14,8.937915948252038e-14,True,5.991949879394757e-14,8.937915948252038e-14,nan,0.001856761247837991,0.0015135617362694045,0.0019190970696721247,True,0.001856761247837991,0.0019190970696721247,0.0023944852617624615,nan,nan,nan,nan,nan,nan,nan
66,6.361369639777459e-14,4.87740573184876e-15,8.818202783000498e-14,True,6.361369639777459e-14,8.818202783000498e-14,nan,0.0032536486697563468,0.0014254688089311077,0.0034196696536739927,True,0.0032536486697563468,0.0034196696536739927,0.002624524902013647,nan,nan,nan,nan,nan,nan,nan
67,7.047094188947917e-14,6.867472058782229e-15,9.600126804771703e-14,True,7.047094188947917e-14,9.600126804771703e-14,nan,0.004242579326971295,0.0012920580085872726,0.004938796507161146,True,0.004242579326971295,0.004938796507161146,0.002876664588956265,nan,nan,nan,nan,nan,nan,nan
68,6.550010056385583e-14,5.628567954035225e-15,9.43230349323048e-14,True,6.550010056385583e-14,9.43230349323048e-14,nan,0.004512600698111063,0.0010444282739765416,0.005878934628968377,True,0.004512600698111063,0.005878934628968377,0.003153027487377175,nan,nan,nan,nan,nan,nan,nan
69,7.032156494132964e-14,4.9495281484809885e-15,9.866277552204311e-14,True,7.032156494132964e-14,9.866277552204311e-14,nan,0.0038714767921360625,0.0007121233526402728,0.005882662246754844,True,0.0038714767921360625,0.005882662246754844,0.0034559407357821676,nan,nan,nan,nan,nan,nan,nan
70,7.255054751998685e-14,3.3093213859889125e-15,1.0221699847986426e-13,True,7.255054751998685e-14,1.0221699847986426e-13,nan,0.003644726689288545,0.0016580297076194954,0.004844484931271752,True,0.003644726689288545,0.004844484931271752,0.003787955042273905,nan,nan,nan,nan,nan,nan,nan
71,6.470200335800913e-14,8.758456488270142e-15,9.194002477525117e-14,True,6.470200335800913e-14,9.194002477525117e-14,nan,0.0025752516932966343,0.0024559697029638795,0.0032483900006006526,True,0.0025752516932966343,0.0032483900006006526,0.004151866163017649,nan,nan,nan,nan,nan,nan,nan
72,6.525639821034695e-14,2.1232561818635174e-15,9.06148940776687e-14,True,6.525639821034695e-14,9.06148940776687e-14,nan,0.003220455732134985,0.0028860865126130227,0.003432348831432536,True,0.003220455732134985,0.003432348831432536,0.0045507384441561246,nan,nan,nan,nan,nan,nan,nan
73,6.289288496424177e-14,3.7751664318895325e-15,8.917644864424114e-14,True,6.289288496424177e-14,8.917644864424114e-14,nan,0.005948736164012657,0.002787756331520247,0.006184195904815883,True,0.005948736164012657,0.006184195904815883,0.004987930625410305,nan,nan,nan,nan,nan,nan,nan
74,6.645438357152318e-14,6.266616466486001e-15,9.625670438783749e-14,True,6.645438357152318e-14,9.625670438783749e-14,nan,0.00799403994757778,0.0025100834330787345,0.009192149194517425,True,0.00799403994757778,0.009192149194517425,0.0054671241226476605,nan,nan,nan,nan,nan,nan,nan
75,7.287762203066431e-14,6.778727589240029e-15,1.0028400975908117e-13,True,7.287762203066431e-14,1.0028400975908117e-13,nan,0.008767419560328059,0.00212885110124024,0.01124922326969989,True,0.008767419560328059,0.01124922326969989,0.005992354027573763,nan,nan,nan,nan,nan,nan,nan
76,7.216144342272964e-14,4.095805194048e-15,1.0278578832107848e-13,True,7.216144342272964e-14,1.0278578832107848e-13,nan,0.0078545682736879,0.0012152416717369293,0.011628959610693079,True,0.0078545682736879,0.011628959610693079,0.006568043085582909,nan,nan,nan,nan,nan,nan,nan
77,7.671988539078223e-14,5.5649756069318714e-15,1.0985052332343153e-13,True,7.671988539078223e-14,1.0985052332343153e-13,nan,0.007359820361633024,0.0028371981603332853,0.0100071566277346,True,0.007359820361633024,0.0100071566277346,0.0071990389378813165,nan,nan,nan,nan,nan,nan,nan
78,8.424749497319175e-14,7.793140909690063e-15,1.2029785196583426e-13,True,8.424749497319175e-14,1.2029785196583426e-13,nan,0.005600367069495304,0.0044687673384828045,0.0069323265185857125,True,0.005600367069495304,0.0069323265185857125,0.007890654941483508,nan,nan,nan,nan,nan,nan,nan
79,7.998392181095628e-14,5.939433778177186e-15,1.1374779419950408e-13,True,7.998392181095628e-14,1.1374779419950408e-13,nan,0.0051373344368278616,0.005498891105224169,0.006051547369181505,True,0.0051373344368278616,0.006051547369181505,0.0086487149108103,nan,nan,nan,nan,nan,nan,nan
80,6.452459196679852e-14,1.6382468406749976e-14,9.78017480076391e-14,True,6.452459196679852e-14,9.78017480076391e-14,nan,0.010543653164341884,0.005548345823113276,0.010773070188724589,True,0.010543653164341884,0.010773070188724589,0.009479602157639069,nan,nan,nan,nan,nan,nan,nan
81,6.655101788814348e-14,9.866004263798308e-15,9.093016323072556e-14,True,6.655101788814348e-14,9.093016323072556e-14,nan,0.014834169370610769,0.004871359992690824,0.01669062607323889,True,0.014834169370610769,0.01669062607323889,0.010390313242351514,nan,nan,nan,nan,nan,nan,nan
82,6.784675458902542e-14,2.947845977841313e-15,9.340959906819246e-14,True,6.784675458902542e-14,9.340959906819246e-14,nan,0.01671692808844799,0.0042498055722797745,0.020955319384491,True,0.01671692808844799,0.020955319384491,0.011388516889096194,nan,nan,nan,nan,nan,nan,nan
83,6.856741804303777e-14,4.0183325713214165e-15,9.728797642087127e-14,True,6.856741804303777e-14,9.728797642087127e-14,nan,0.015262942108496432,0.0025497771221328963,0.02197676397413077,True,0.015262942108496432,0.02197676397413077,0.012482618560966136,nan,nan,nan,nan,nan,nan,nan
84,6.575543655391146e-14,3.1758006758559448e-15,9.306303365789534e-14,True,6.575543655391146e-14,9.306303365789534e-14,nan,0.013822177546949704,0.0052761130994049225,0.01906949982080731,True,0.013822177546949704,0.01906949982080731,0.013681831238952662,nan,nan,nan,nan,nan,nan,nan
85,6.415753986696911e-14,7.368569535002364e-15,9.74248696509178e-14,True,6.415753986696911e-14,9.74248696509178e-14,nan,0.010689633742836982,0.008464274117340392,0.013259746412727558,True,0.010689633742836982,0.013259746412727558,0.014996253000675887,nan,nan,nan,nan,nan,nan,nan
86,6.788696062834054e-14,4.7964975496368354e-15,9.856879893723108e-14,True,6.788696062834054e-14,9.856879893723108e-14,nan,0.009249911574454501,0.010421496064132119,0.011224361043353802,True,0.009249911574454501,0.011224361043353802,0.016436952052150552,nan,nan,nan,nan,nan,nan,nan
87,7.234255313216488e-14,4.576556929745337e-15,1.001281303576451e-13,True,7.234255313216488e-14,1.001281303576451e-13,nan,0.01953198297790039,0.010560235844336616,0.01990266944421392,True,0.01953198297790039,0.01990266944421392,0.018016059928604798,nan,nan,nan,nan,nan,nan,nan
88,7.08327945213084e-14,5.0206146149789415e-15,1.0293346720139323e-13,True,7.08327945213084e-14,1.0293346720139323e-13,nan,0.0280002739806349,0.009338021554755663,0.0313847557960162,True,0.0280002739806349,0.0313847557960162,0.01974687364915765,nan,nan,nan,nan,nan,nan,nan
89,5.408495648718801e-14,1.7729622114280836e-14,8.283407765057302e-14,True,5.408495648718801e-14,8.283407765057302e-14,nan,0.032534174023631776,0.008585443063692199,0.04054312634772085,True,0.032534174023631776,0.04054312634772085,0.0216439676855579,nan,nan,nan,nan,nan,nan,nan
90,5.685623810600889e-14,4.173316387848236e-15,8.461105017325634e-14,True,5.685623810600889e-14,8.461105017325634e-14,nan,0.031510954871087335,0.005938155491565064,0.04449418048346651,True,0.031510954871087335,0.04449418048346651,0.02372331668782708,nan,nan,nan,nan,nan,nan,nan
91,7.177375044033269e-14,1.4931261462929226e-14,9.852187868035869e-14,True,7.177375044033269e-14,9.852187868035869e-14,nan,0.029182043330530837,0.007857737240843899,0.041434657675743176,True,0.029182043330530837,0.041434657675743176,0.02600243000022887,nan,nan,nan,nan,nan,nan,nan
92,6.417454024161555e-14,7.670186907578314e-15,9.334173256535599e-14,True,6.417454024161555e-14,9.334173256535599e-14,nan,0.024977073537529388,0.014264852906520045,0.031512784338972526,True,0.024977073537529388,0.031512784338972526,0.028500499100268573,nan,nan,nan,nan,nan,nan,nan
93,7.099639697666267e-14,7.243726675464872e-15,9.93065482847175e-14,True,7.099639697666267e-14,9.93065482847175e-14,nan,0.014677584484143923,0.01932578060963846,0.021676583020500295,True,0.014677584484143923,0.021676583020500295,0.031238559202246115,nan,nan,nan,nan,nan,nan,nan
94,7.103518905481126e-14,1.2609709600486848e-15,9.971468574668129e-14,True,7.103518905481126e-14,9.971468574668129e-14,nan,0.0314910666045239,0.021355720878203657,0.031705051568798694,True,0.0314910666045239,0.031705051568798694,0.03423966638615951,nan,nan,nan,nan,nan,nan,nan
95,6.837371840956615e-14,3.2220386050177853e-15,9.618527237595408e-14,True,6.837371840956615e-14,9.618527237595408e-14,nan,0.049907457443455754,0.01877921773576427,0.0537632118105398,True,0.049907457443455754,0.0537632118105398,0.03752909174348882,nan,nan,nan,nan,nan,nan,nan
96,8.220429327585312e-14,1.393805308722557e-14,1.1505947244945322e-13,True,8.220429327585312e-14,1.1505947244945322e-13,nan,0.060397786062224,0.016970433866585054,0.07224334403017231,True,0.060397786062224,0.07224334403017231,0.04113453417468235,nan,nan,nan,nan,nan,nan,nan
97,8.271029274287984e-14,6.3970430245809655e-15,1.1126161678623155e-13,True,8.271029274287984e-14,1.1126161678623155e-13,nan,0.05836338210772768,0.011459476791216429,0.07924477693226455,True,0.05836338210772768,0.07924477693226455,0.04508635363022543,nan,nan,nan,nan,nan,nan,nan
98,6.509103240423977e-14,1.7692737194705735e-14,9.241899844324205e-14,True,6.509103240423977e-14,9.241899844324205e-14,nan,0.0495495864255191,0.01700869280194208,0.07121761849515745,True,0.0495495864255191,0.07121761849515745,0.04941782675931906,nan,nan,nan,nan,nan,nan,nan
99,6.654259027381173e-14,3.263847991006119e-15,9.340206078082607e-14,True,6.654259027381173e-14,9.340206078082607e-14,nan,0.04053615457136112,0.02953792221113175,0.050920084395620714,True,0.04053615457136112,0.050920084395620714,0.054165427118880984,nan,nan,nan,nan,nan,nan,nan
100,5.643627945055409e-14,1.046116445105177e-14,8.339129321368381e-14,True,5.643627945055409e-14,8.339129321368381e-14,nan,0.02685767218745488,0.037246901754861214,0.03832949189574282,True,0.02685767218745488,0.03832949189574282,0.05936913230239415,nan,nan,nan,nan,nan,nan,nan
101,5.5859225101501397e-14,2.3629761096480587e-15,8.074867367970659e-14,True,5.5859225101501397e-14,8.074867367970659e-14,nan,0.06417596220225776,0.03855757580467209,0.06481499766526054,True,0.06417596220225776,0.06481499766526054,0.0650727605748085,nan,nan,nan,nan,nan,nan,nan
102,6.781229601703828e-14,1.2163024012150058e-14,8.712717015773935e-14,True,6.781229601703828e-14,8.712717015773935e-14,nan,0.09722732450321807,0.03392550465063699,0.10719528158328226,True,0.09722732450321807,0.10719528158328226,0.07132433984816026,nan,nan,nan,nan,nan,nan,nan
103,7.050086671623645e-14,2.899361830000079e-15,9.154083389131199e-14,True,7.050086671623645e-14,9.154083389131199e-14,nan,0.12021191695561127,0.034267986527913435,0.14704774135131704,True,0.12021191695561127,0.14704774135131704,0.07817651210490134,nan,nan,nan,nan,nan,nan,nan
104,6.251511964302183e-14,8.747190682191403e-15,8.581734929710189e-14,True,6.251511964302183e-14,8.581734929710189e-14,nan,0.12908876388036641,0.029276742058425516,0.1757205143394742,True,0.12908876388036641,0.1757205143394742,0.085686976674421,nan,nan,nan,nan,nan,nan,nan
105,6.38915023530157e-14,5.499807754328161e-15,9.121075080367805e-14,True,6.38915023530157e-14,9.121075080367805e-14,nan,0.12447744335582175,0.018630419426234553,0.186394805370182,True,0.12447744335582175,0.186394805370182,0.09391897609541014,nan,nan,nan,nan,nan,nan,nan
106,6.828514688155953e-14,5.108835738828938e-15,9.51858598315066e-14,True,6.828514688155953e-14,9.51858598315066e-14,nan,0.126870725394811,0.02974477895006069,0.17337644578032976,True,0.126870725394811,0.17337644578032976,0.10294182865531501,nan,nan,nan,nan,nan,nan,nan
107,7.752779673758506e-14,9.638021222101825e-15,1.0648098038207785e-13,True,7.752779673758506e-14,1.0648098038207785e-13,nan,0.10828636745485958,0.051703796647872204,0.13511433106548326,True,0.10828636745485958,0.13511433106548326,0.112831512091177,nan,nan,nan,nan,nan,nan,nan
108,7.439107347960786e-14,3.4102104592221115e-15,1.022295235961052e-13,True,7.439107347960786e-14,1.022295235961052e-13,nan,0.06644769465143008,0.07263750141004677,0.09137462867278458,True,0.06644769465143008,0.09137462867278458,0.12367130336696334,nan,nan,nan,nan,nan,nan,nan
109,6.81637155980996e-14,6.398969554672701e-15,9.62838157746607e-14,True,6.81637155980996e-14,9.62838157746607e-14,nan,0.11919463820598096,0.08431402013364314,0.12045246421292606,True,0.11919463820598096,0.12045246421292606,0.13555247991469094,nan,nan,nan,nan,nan,nan,nan
110,6.515878974341798e-14,3.704719578548584e-15,9.445929906537515e-14,True,6.515878974341798e-14,9.445929906537515e-14,nan,0.19144251641704974,0.073879428841513,0.20405592969758615,True,0.19144251641704974,0.20405592969758615,0.14857508824420718,nan,nan,nan,nan,nan,nan,nan
111,7.125999586063047e-14,7.262632344606335e-15,9.779993630999956e-14,True,7.125999586063047e-14,9.779993630999956e-14,nan,0.222715737604092,0.061073047387740005,0.2639167362605927,True,0.222715737604092,0.2639167362605927,0.16284878639377473,nan,nan,nan,nan,nan,nan,nan
112,5.363414351167792e-14,1.8009412222125812e-14,8.142479281748004e-14,True,5.363414351167792e-14,8.142479281748004e-14,nan,0.19166248898751723,0.03421901457762103,0.26364579980352504,True,0.19166248898751723,0.26364579980352504,0.17849376731539146,nan,nan,nan,nan,nan,nan,nan
113,6.526121459888117e-14,1.2438710062232859e-14,8.997636728379766e-14,True,6.526121459888117e-14,8.997636728379766e-14,nan,0.14868107378115875,0.09111392550616983,0.20381960786042633,True,0.14868107378115875,0.20381960786042633,0.19564177097029342,nan,nan,nan,nan,nan,nan,nan
114,5.305867227517287e-14,1.2558899582588319e-14,7.850136492473188e-14,True,5.305867227517287e-14,7.850136492473188e-14,nan,0.09828087253329422,0.1252236655600894,0.1304745474106744,True,0.09828087253329422,0.1304745474106744,0.21443719365708205,nan,nan,nan,nan,nan,nan,nan
115,7.086713236126744e-14,1.8027454688215965e-14,9.404780106274621e-14,True,7.086713236126744e-14,9.404780106274621e-14,nan,0.1604538847933108,0.13321606840710185,0.16536708879357265,True,0.1604538847933108,0.16536708879357265,0.23503830391367245,nan,nan,nan,nan,nan,nan,nan
116,6.94777222863565e-14,6.859165942404871e-15,9.831788092579509e-14,True,6.94777222863565e-14,9.831788092579509e-14,nan,0.28363547408853823,0.1253048914463108,0.2998862871390401,True,0.28363547408853823,0.2998862871390401,0.2576185752316731,nan,nan,nan,nan,nan,nan,nan
117,6.449786650354729e-14,6.203852352259402e-15,9.165407162878122e-14,True,6.449786650354729e-14,9.165407162878122e-14,nan,0.39864592418113387,0.1331461718991241,0.4690902797410565,True,0.39864592418113387,0.4690902797410565,0.2823681468054388,nan,nan,nan,nan,nan,nan,nan
118,7.736312940635736e-14,1.2888154420071141e-14,1.0813283016665983e-13,True,7.736312940635736e-14,1.0813283016665983e-13,nan,0.5203680563227556,0.16231608765068883,0.6753806369067309,True,0.5203680563227556,0.6753806369067309,0.30949542461616397,nan,nan,nan,nan,nan,nan,nan
119,6.793115751850932e-14,1.0630639098790438e-14,9.732325472945177e-14,True,6.793115751850932e-14,9.732325472945177e-14,nan,0.6810448782426664,0.21279408014810225,0.9520462733654103,True,0.6810448782426664,0.9520462733654103,0.3392288363330882,nan,nan,nan,nan,nan,nan,nan
120,5.92112499042729e-14,8.94401622147837e-15,8.473054905128944e-14,True,5.92112499042729e-14,8.473054905128944e-14,nan,0.9250151836378513,0.3155329082281665,1.3628532453254119,True,0.9250151836378513,1.3628532453254119,0.3718187548091174,nan,nan,nan,nan,nan,nan,nan
121,6.103198003375333e-14,5.2615670092283234e-15,8.925164307262671e-14,True,6.103198003375333e-14,8.925164307262671e-14,nan,1.4311894978804132,0.5125985227623888,1.9848122090539742,True,1.4311894978804132,1.9848122090539742,nan,nan,nan,nan,nan,nan,nan,nan
122,6.649207167185009e-14,5.9269690555648405e-15,9.25917183277708e-14,True,6.649207167185009e-14,9.25917183277708e-14,nan,2.169960394971278,0.7389118462292739,2.784382820987929,True,2.169960394971278,2.784382820987929,nan,nan,nan,nan,nan,nan,nan,nan
123,6.736375980425384e-14,1.191874962812805e-15,9.288311213218806e-14,True,6.736375980425384e-14,9.288311213218806e-14,nan,2.8649582368650637,0.6977416371377093,3.4905724675843666,True,2.8649582368650637,3.4905724675843666,nan,nan,nan,nan,nan,nan,nan,nan
124,6.967834796099802e-14,2.785531647629819e-15,9.602716796958036e-14,True,6.967834796099802e-14,9.602716796958036e-14,nan,3.3559866105003,0.4996198432834463,3.985459331033625,True,3.3559866105003,3.985459331033625,nan,nan,nan,nan,nan,nan,nan,nan
125,7.610327794553781e-14,7.542574481782957e-15,1.0162261970913318e-13,True,7.610327794553781e-14,1.0162261970913318e-13,nan,3.727541331456745,0.3809008808835323,4.358674506684677,True,3.727541331456745,4.358674506684677,nan,nan,nan,nan,nan,nan,nan,nan
126,6.095228045349246e-14,1.560051009461954e-14,8.886823873622984e-14,True,6.095228045349246e-14,8.886823873622984e-14,nan,4.029243959304269,0.3101525110951891,4.660259716134649,True,4.029243959304269,4.660259716134649,nan,nan,nan,nan,nan,nan,nan,nan
127,5.94503956033838e-14,2.5029312661563044e-15,8.656029157738996e-14,True,5.94503956033838e-14,8.656029157738996e-14,nan,4.279751339536979,0.2578969438947414,4.909875660706083,True,4.279751339536979,4.909875660706083,nan,nan,nan,nan,nan,nan,nan,nan
128,7.255927533390406e-14,1.3463600052204709e-14,1.0137757334440154e-13,True,7.255927533390406e-14,1.0137757334440154e-13,nan,4.489638429442655,0.21622199963297106,5.118651064631753,True,4.489638429442655,5.118651064631753,nan,nan,nan,nan,nan,nan,nan,nan
129,7.914739763247452e-14,7.395285487712794e-15,1.1291762318595944e-13,True,7.914739763247452e-14,1.1291762318595944e-13,nan,4.666363851686521,0.18210508420211877,5.2942818872781885,True,4.666363851686521,5.2942818872781885,nan,nan,nan,nan,nan,nan,nan,nan
130,7.997577307456807e-14,3.77312524956573e-15,1.1661598158124695e-13,True,7.997577307456807e-14,1.1661598158124695e-13,nan,4.815625283510674,0.15381325817057717,5.442554316345873,True,4.815625283510674,5.442554316345873,nan,nan,nan,nan,nan,nan,nan,nan
131,7.852638532450399e-14,5.070693752293403e-15,1.121279498459234e-13,True,7.852638532450399e-14,1.121279498459234e-13,nan,4.941942438144694,0.1301643862870305,5.568012024081102,True,4.941942438144694,5.568012024081102,nan,nan,nan,nan,nan,nan,nan,nan
132,6.95169407138625e-14,9.921443938742454e-15,9.73555450216999e-14,True,6.95169407138625e-14,9.73555450216999e-14,nan,5.048982176168249,0.11029137869647786,5.674319176479576,True,5.048982176168249,5.674319176479576,nan,nan,nan,nan,nan,nan,nan,nan
133,5.881115025637395e-14,1.0710775575995785e-14,8.3301340107321e-14,True,5.881115025637395e-14,8.3301340107321e-14,nan,5.13976407033687,0.09353120159911432,5.764482705403457,True,5.13976407033687,5.764482705403457,nan,nan,nan,nan,nan,nan,nan,nan
134,6.560774640625676e-14,8.448096916295672e-15,8.765286364254471e-14,True,6.560774640625676e-14,8.765286364254471e-14,nan,5.216800069786305,0.07936175141870483,5.840999249326583,True,5.216800069786305,5.840999249326583,nan,nan,nan,nan,nan,nan,nan,nan
135,6.201229192369377e-14,4.975607890211133e-15,8.76416658726842e-14,True,6.201229192369377e-14,8.76416658726842e-14,nan,5.282194459065276,0.0673628382195217,5.905958165309564,True,5.282194459065276,5.905958165309564,nan,nan,nan,nan,nan,nan,nan,nan
136,7.178210049217384e-14,9.84615108398134e-15,1.0157883923804206e-13,True,7.178210049217384e-14,1.0157883923804206e-13,nan,5.337718443019138,0.05719079642946667,5.961117266412987,True,5.337718443019138,5.961117266412987,nan,nan,nan,nan,nan,nan,nan,nan
137,7.11726132749421e-14,2.1362779772819814e-15,1.0030606975651929e-13,True,7.11726132749421e-14,1.0030606975651929e-13,nan,5.384867704412062,0.04856123325571078,6.007960686241343,True,5.384867704412062,6.007960686241343,nan,nan,nan,nan,nan,nan,nan,nan
138,7.014424302116938e-14,3.8603206521856025e-15,1.0293005436147687e-13,True,7.014424302116938e-14,1.0293005436147687e-13,nan,5.424908018253211,0.041236824755195974,6.047744439657047,True,5.424908018253211,6.047744439657047,nan,nan,nan,nan,nan,nan,nan,nan
139,7.903526749228603e-14,9.124452881128102e-15,1.1159989234595764e-13,True,7.903526749228603e-14,1.1159989234595764e-13,nan,5.4589121443546995,0.035018353561309015,6.08153312460627,True,5.4589121443546995,6.08153312460627,nan,nan,nan,nan,nan,nan,nan,nan
140,7.765226354209242e-14,2.933700007750908e-15,1.0950967195530628e-13,True,7.765226354209242e-14,1.0950967195530628e-13,nan,5.487790120656791,0.02973790376654814,6.110229988788813,True,5.487790120656791,6.110229988788813,nan,nan,nan,nan,nan,nan,nan,nan
141,7.464216906440913e-14,3.1743448881673236e-15,1.055470496436467e-13,True,7.464216906440913e-14,1.055470496436467e-13,nan,5.512314412052034,0.025253545149641333,6.134601859537662,True,5.512314412052034,6.134601859537662,nan,nan,nan,nan,nan,nan,nan,nan
142,6.550130021426055e-14,9.443587328595928e-15,9.689207086064313e-14,True,6.550130021426055e-14,9.689207086064313e-14,nan,5.533140951452139,0.021445084384242443,6.155299990274899,True,5.533140951452139,6.155299990274899,nan,nan,nan,nan,nan,nan,nan,nan
143,6.829191556113699e-14,6.127385144403976e-15,9.37744046645387e-14,True,6.829191556113699e-14,9.37744046645387e-14,nan,5.550826839727974,0.018210608015498307,6.172877594401485,True,5.550826839727974,6.172877594401485,nan,nan,nan,nan,nan,nan,nan,nan
144,6.334931508369686e-14,5.6664895687563036e-15,8.847737442714468e-14,True,6.334931508369686e-14,8.847737442714468e-14,nan,5.565845290419434,0.01546363184071344,6.187804651364257,True,5.565845290419434,6.187804651364257,nan,nan,nan,nan,nan,nan,nan,nan
145,6.02352266816557e-14,3.2793890908915225e-15,8.678477462840543e-14,True,6.02352266816557e-14,8.678477462840543e-14,nan,5.578598279633638,0.013130727347495558,6.200480442124105,True,5.578598279633638,6.200480442124105,nan,nan,nan,nan,nan,nan,nan,nan
146,6.088153719145138e-14,4.3098966492975224e-15,8.337290749025803e-14,True,6.088153719145138e-14,8.337290749025803e-14,nan,5.589427271123306,0.011149531653572053,6.2112441803278395,True,5.589427271123306,6.2112441803278395,nan,nan,nan,nan,nan,nan,nan,nan
147,6.799153009097214e-14,7.179632983345004e-15,9.12791889352333e-14,True,6.799153009097214e-14,9.12791889352333e-14,nan,5.598622319017457,0.00946707092619354,6.220384038144936,True,5.598622319017457,6.220384038144936,nan,nan,nan,nan,nan,nan,nan,nan
148,6.248795391356153e-14,5.693073848818748e-15,9.141161356339485e-14,True,6.248795391356153e-14,9.141161356339485e-14,nan,5.606429798639917,0.008038343246189052,6.2281448141246765,True,5.606429798639917,6.2281448141246765,nan,nan,nan,nan,nan,nan,nan,nan
149,6.899037896936544e-14,6.547492635971755e-15,9.58950598609028e-14,True,6.899037896936544e-14,9.58950598609028e-14,nan,5.613058974665391,0.006825118130459995,6.234734449731607,True,5.613058974665391,6.234734449731607,nan,nan,nan,nan,nan,nan,nan,nan
150,7.074477537306719e-14,2.0888721554953336e-15,9.648264469201735e-14,True,7.074477537306719e-14,9.648264469201735e-14,nan,5.618687582568377,0.005794918129457486,6.2403295683827515,True,5.618687582568377,6.2403295683827515,nan,nan,nan,nan,nan,nan,nan,nan
151,5.857660198400751e-14,1.2202861214162442e-14,8.21160419825092e-14,True,5.857660198400751e-14,8.21160419825092e-14,nan,5.623466571967375,0.004920154102622816,6.245080183857473,True,5.623466571967375,6.245080183857473,nan,nan,nan,nan,nan,nan,nan,nan
152,6.802227387559771e-14,9.803967101154647e-15,9.648406593417455e-14,True,6.802227387559771e-14,9.648406593417455e-14,nan,5.627524137728766,0.004177390582694491,6.249113702547267,True,5.627524137728766,6.249113702547267,nan,nan,nan,nan,nan,nan,nan,nan
153,6.834973786353039e-14,3.1096155815115528e-15,9.859071137779429e-14,True,6.834973786353039e-14,9.859071137779429e-14,nan,5.630969145634787,0.0035467214713056357,6.2525383252256175,True,5.630969145634787,6.2525383252256175,nan,nan,nan,nan,nan,nan,nan,nan
154,8.159272531280621e-14,1.360079848018142e-14,1.0879917994983982e-13,True,8.159272531280621e-14,1.0879917994983982e-13,nan,5.633894043350488,0.003011239421699145,6.255445938168301,True,5.633894043350488,6.255445938168301,nan,nan,nan,nan,nan,nan,nan,nan
155,6.903993984281218e-14,1.2556445713947744e-14,1.0281642301731604e-13,True,6.903993984281218e-14,1.0281642301731604e-13,nan,5.636377333824514,0.002556584832941933,6.257914570030147,True,5.636377333824514,6.257914570030147,nan,nan,nan,nan,nan,nan,nan,nan
156,7.55364000154229e-14,7.208118177978293e-15,1.0826358197404462e-13,True,7.55364000154229e-14,1.0826358197404462e-13,nan,5.638485676719842,0.0021705625218907953,6.260010479485685,True,5.638485676719842,6.260010479485685,nan,nan,nan,nan,nan,nan,nan,nan
157,6.880257302499608e-14,6.7561883059853355e-15,9.848762419807975e-14,True,6.880257302499608e-14,9.848762419807975e-14,nan,5.640275673665523,0.0018428159385303166,6.261789928947617,True,5.640275673665523,6.261789928947617,nan,nan,nan,nan,nan,nan,nan,nan
158,6.682844071788236e-14,4.115319861075636e-15,9.36678920976295e-14,True,6.682844071788236e-14,9.36678920976295e-14,nan,5.641795384781383,0.0015645503103753704,6.263300691427003,True,5.641795384781383,6.263300691427003,nan,nan,nan,nan,nan,nan,nan,nan
159,7.163332833795065e-14,5.3590547049552e-15,9.943802868978435e-14,True,7.163332833795065e-14,9.943802868978435e-14,nan,5.643085616831883,0.0013282973895466382,6.264583330574541,True,5.643085616831883,6.264583330574541,nan,nan,nan,nan,nan,nan,nan,nan
160,6.197173034020134e-14,9.723963006389716e-15,8.947746710665256e-14,True,6.197173034020134e-14,8.947746710665256e-14,nan,5.64418101732627,0.001127715569873739,6.26567228796042,True,5.64418101732627,6.26567228796042,nan,nan,nan,nan,nan,nan,nan,nan
161,6.504715598971774e-14,3.4277854957271827e-15,9.03557857979506e-14,True,6.504715598971774e-14,9.03557857979506e-14,nan,5.645111003743089,0.000957420072050119,6.266596806557218,True,5.645111003743089,6.266596806557218,nan,nan,nan,nan,nan,nan,nan,nan
162,6.744054309433103e-14,3.549676614588863e-15,9.132625363200798e-14,True,6.744054309433103e-14,9.132625363200798e-14,nan,5.645900552683202,0.0008128386858549864,6.2673817150536975,True,5.645900552683202,6.2673817150536975,nan,nan,nan,nan,nan,nan,nan,nan
163,5.760220202913868e-14,9.886129276608107e-15,8.391395096348158e-14,True,5.760220202913868e-14,8.391395096348158e-14,nan,5.646570870034781,0.0006900892330238671,6.268048093936953,True,5.646570870034781,6.268048093936953,nan,nan,nan,nan,nan,nan,nan,nan
164,7.656855342358641e-14,1.9150462193954588e-14,1.0635685961548169e-13,True,7.656855342358641e-14,1.0635685961548169e-13,nan,5.647139960068086,0.0005858754874933986,6.268613841139413,True,5.647139960068086,6.268613841139413,nan,nan,nan,nan,nan,nan,nan,nan
165,7.660237172933374e-14,5.352725903374843e-15,1.1133865389033166e-13,True,7.660237172933374e-14,1.1133865389033166e-13,nan,5.6476231086858215,0.0004973987785442454,6.269094152375472,True,5.6476231086858215,6.269094152375472,nan,nan,nan,nan,nan,nan,nan,nan
166,6.703848943682704e-14,1.1396967948770288e-14,9.593348437750654e-14,True,6.703848943682704e-14,9.593348437750654e-14,nan,5.648033293765658,0.0004222829178344611,6.269501929019999,True,5.648033293765658,6.269501929019999,nan,nan,nan,nan,nan,nan,nan,nan
167,5.69172592789806e-14,1.0253797712261929e-14,8.652356308198556e-14,True,5.69172592789806e-14,8.652356308198556e-14,nan,5.648381533585298,0.00035851044513676505,6.2698481244484645,True,5.648381533585298,6.2698481244484645,nan,nan,nan,nan,nan,nan,nan,nan
168,7.007453424289823e-14,1.334082071226346e-14,9.928889061210316e-14,True,7.007453424289823e-14,9.928889061210316e-14,nan,5.648677182666277,0.00030436848860905427,6.270142038115736,True,5.648677182666277,6.270142038115736,nan,nan,nan,nan,nan,nan,nan,nan
169,7.813117135320749e-14,8.188224103428286e-15,1.1023578228411767e-13,True,7.813117135320749e-14,1.1023578228411767e-13,nan,5.648928182966728,0.00025840279135810933,6.270391565254019,True,5.648928182966728,6.270391565254019,nan,nan,nan,nan,nan,nan,nan,nan
170,7.260376874269542e-14,5.553889987144683e-15,1.0451931670243772e-13,True,7.260376874269542e-14,1.0451931670243772e-13,nan,5.649141277158551,0.00021937867364791206,6.270603408883578,True,5.649141277158551,6.270603408883578,nan,nan,nan,nan,nan,nan,nan,nan
171,6.703690359276531e-14,6.433548447071411e-15,9.710225354595279e-14,True,6.703690359276531e-14,9.710225354595279e-14,nan,5.649322189709583,0.00018624788553087444,6.270783259821628,True,5.649322189709583,6.270783259821628,nan,nan,nan,nan,nan,nan,nan,nan
172,7.632539041324424e-14,9.492406860545088e-15,1.0685373208344302e-13,True,7.632539041324424e-14,1.0685373208344302e-13,nan,5.649475780628766,0.0001581204615697171,6.270935949517664,True,5.649475780628766,6.270935949517664,nan,nan,nan,nan,nan,nan,nan,nan
173,7.053918866514176e-14,6.0044490637300816e-15,9.785295003498088e-14,True,7.053918866514176e-14,9.785295003498088e-14,nan,5.649606175999867,0.00013424082337966243,6.271065579815753,True,5.649606175999867,6.271065579815753,nan,nan,nan,nan,nan,nan,nan,nan
174,7.374983922433604e-14,4.54412263167954e-15,1.0147036072351386e-13,True,7.374983922433604e-14,1.0147036072351386e-13,nan,5.649716878807196,0.0001139674893121769,6.271175633126024,True,5.649716878807196,6.271175633126024,nan,nan,nan,nan,nan,nan,nan,nan
175,7.443854959111161e-14,6.941335964834299e-15,1.0731775774203687e-13,True,7.443854959111161e-14,1.0731775774203687e-13,nan,5.6498108630279384,9.675584684931465e-05,6.271269065962095,True,5.6498108630279384,6.271269065962095,nan,nan,nan,nan,nan,nan,nan,nan

